MeerKAT Pulsar Timing Array parallaxes and proper motions

We have determined positions, proper motions, and parallaxes of $77$ millisecond pulsars (MSPs) from $\sim3$ years of MeerKAT radio telescope observations. Our timing and noise analyses enable us to measure $35$ significant parallaxes ($12$ of them for the first time) and $69$ significant proper motions. Eight pulsars near the ecliptic have an accurate proper motion in ecliptic longitude only. PSR~J0955$-$6150 has a good upper limit on its very small proper motion ($<$0.4 mas yr$^{-1}$). We used pulsars with accurate parallaxes to study the MSP velocities. This yields $39$ MSP transverse velocities, and combined with MSPs in the literature (excluding those in Globular Clusters) we analyse $66$ MSPs in total. We find that MSPs have, on average, much lower velocities than normal pulsars, with a mean transverse velocity of only $78(8)$ km s$^{-1}$ (MSPs) compared with $246(21)$ km s$^{-1}$ (normal pulsars). We found no statistical differences between the velocity distributions of isolated and binary millisecond pulsars. From Galactocentric cylindrical velocities of the MSPs, we derive 3-D velocity dispersions of $\sigma_{\rho}$, $\sigma_{\phi}$, $\sigma_{z}$ = $63(11)$, $48(8)$, $19(3)$ km s$^{-1}$. We measure a mean asymmetric drift with amplitude $38(11)$ km s$^{-1}$, consistent with expectation for MSPs, given their velocity dispersions and ages. The MSP velocity distribution is consistent with binary evolution models that predict very few MSPs with velocities $>300$ km s$^{-1}$ and a mild anticorrelation of transverse velocity with orbital period.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
